Estimating Stochastic Linear Combination of Non-linear Regressions Efficiently and Scalably

Recently, many machine learning and statistical models such as non-linear regressions, the Single Index, Multi-index, Varying Coefficient Index Models and Two-layer Neural Networks can be reduced to or be seen as a special case of a new model which is called the \textit{Stochastic Linear Combination of Non-linear Regressions} model. However, due to the high non-convexity of the problem, there is no previous work study how to estimate the model. In this paper, we provide the first study on how to estimate the model efficiently and scalably. Specifically, we first show that with some mild assumptions, if the variate vector $x$ is multivariate Gaussian, then there is an algorithm whose output vectors have $\ell_2$-norm estimation errors of $O(\sqrt{\frac{p}{n}})$ with high probability, where $p$ is the dimension of $x$ and $n$ is the number of samples. The key idea of the proof is based on an observation motived by the Stein's lemma. Then we extend our result to the case where $x$ is bounded and sub-Gaussian using the zero-bias transformation, which could be seen as a generalization of the classic Stein's lemma. We also show that with some additional assumptions there is an algorithm whose output vectors have $\ell_\infty$-norm estimation errors of $O(\frac{1}{\sqrt{p}}+\sqrt{\frac{p}{n}})$ with high probability. We also provide a concrete example to show that there exists some link function which satisfies the previous assumptions. Finally, for both Gaussian and sub-Gaussian cases we propose a faster sub-sampling based algorithm and show that when the sub-sample sizes are large enough then the estimation errors will not be sacrificed by too much. Experiments for both cases support our theoretical results. To the best of our knowledge, this is the first work that studies and provides theoretical guarantees for the stochastic linear combination of non-linear regressions model.

==> Bio/Bio.txt <==
Di Wang is a fifth year Ph.D. student in the Department of Computer Science and Engineering at The State University of New York (SUNY) at Buffalo under supervision of Dr. Jinhui Xu. Before that he got his Master degree in Mathematics at University of Western Ontario in 2015, and he got his Bachelor degree in Mathematics and Applied Mathematics at Shandong University in 2014. He is interested in Private Data Analysis, Machine Learning and Robust Estimation.

Xiangyu Guo is a Ph.D. student in Department of Computer Science and Engineering of The State University of New York (SUNY) at Buffalo , advised by Prof. Shi Li. Before coming to Buffalo, He obtained his bachelor degree (2014) in Electronic Engineering from Xidian University, and master degree (2017) in Computer Science from Nanjing University. Currently He is mainly interested in approximation algorithms and their application in machine learning.

Chaowen Guan is a Ph.D student in Department of Computer Science and Engineering of The State University of New York (SUNY) at Buffalo. Before that, he got his master degree from SUNY at Buffalo and his bachelor degree from Jinan University. He is mainly interested in Network, Complexity, and Quantum Computing. 

Shi Li is currently an assistant professor at the department of computer science and engineering at The State University of New York (SUNY) at Buffalo. Before joining the University at Buffalo, he was a research assistant professor at Toyota Technological Institute at Chicago. He received his Ph.D. in 2013 from the Department of Computer Science at Princeton University. His main research area is algorithm design, a sub-area of theoretical computer science. More specifically, he designs fast algorithms with provable guarantees under different computational models.

Jinhui Xu is currently a professor of Computer Science and Engineering at the University at Buffalo (the State University of New York). He received his B.S. and M.S. degrees in Computer Science from the University of Science and Technology of China (USTC), and his Ph.D. degree in Computer Science and Engineering from the University of Notre Dame in 2000. His research interest lies in the fields of Algorithms, Computational Geometry, Combinatorial Optimization, Machine Learning, Differential Privacy and their applications in several applied areas.


